Runaway and Hypervelocity Stars from Compact Object Encounters in Globular Clusters

The dense environments in the cores of globular clusters (GCs) facilitate many strong dynamical encounters among stellar objects. These encounters have been shown capable of ejecting stars from the host GC, whereupon they become runaway stars, or hypervelocity stars if unbound to the galactic potential. We study high speed stellar ejecta originating from GCs by using Monte Carlo N-body models, in particular focusing on binary-single encounters involving compact objects. We pair our model-discriminated populations with observational catalogs of Milky Way GCs to compose a present-day galactic population of stellar ejecta. We find that these kinds of encounters can accelerate stars to velocities in excess of 2000 km/s, to speeds beyond the previously predicted limits for ejecta from star-only encounters and in the same regime of galactic center ejections. However, the same ejections can only account for 1.5-20% of the total population of stellar runaways, and only 0.0001-1% of hypervelocity stars, with similar relative rates found for runaway white dwarfs. We also provide credible regions for ejecta from 149 Milky Way GCs, which we hope will be useful as supplementary evidence when pairing runaway stars with origin GCs.

==> output/ejection_percentage_times.txt <==
3.29 (10.11) Gyr

==> output/mwej_rates.txt <==
3.21(8.59) Gyr
